The impact of ram pressure on cluster galaxies, insights from GAEA and TNG

Ram pressure stripping (RPS) has a non-negligible impact on the gas content of cluster galaxies. We use the semi-analytic model GAEA and the hydro-simulation TNG to investigate whether cluster galaxies suffer a strong RPS that is sufficient to remove a significant fraction of their gas during the first pericentric passage. We estimate that a ram pressure of $10^{-10.5}$, $10^{-12} $, $10^{-13.5} $ $g cm^{-1} s^{-2}$ can remove at most $90\%$, $50\%$, and $20\%$ of the cold gas reservoir from low-mass galaxies with $9<\log M_{\star}/{\rm M}_{\odot} <9.5$, assuming the gas can be stripped instantaneously. We then use this information to divide the phase space diagram into `strong', `moderate', `weak', and `no' RPS zones. By tracing the orbit of galaxies since $2.5R_{vir}$, we find in both GAEA and TNG that about half of the galaxies in Virgo-like halos ($\log M_h / M_{\odot} \sim 14 $) did not suffer strong RPS during the first pericentric passage. In Coma-like halos ($\log M_h / M_{\odot} \sim 15$), almost all galaxies have suffered strong RPS during the first pericentric passage, which can remove all gas from low-mass galaxies but is insufficient to significantly reduce the gas content of more massive galaxies. In general, results from TNG and GAEA are consistent, with the RPS being only slightly stronger in TNG than in GAEA. Our findings suggest that most cluster galaxies will maintain a notable fraction of their gas and continue forming stars after the first pericentric passage, except for those with low stellar mass ($\log M_{\star}/{\rm M}_{\odot} <9.5$) in very massive halos ($\log M_{h}/{\rm M}_{\odot} > 15$).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
